A detailed study of the bridge of excess X-ray emission between the galaxy clusters Abell 2029 and Abell 2033

We examine Suzaku, XMM-Newton, and Chandra observations of the Abell 2029/2033 system to investigate the nature of a bridge of X-ray emission joining the two galaxy clusters. By modelling the contributions from the outskirts of the two clusters, and excluding the emission from the southern infalling group and the background group LOS9, we find a significant excess of X-ray emission between the two clusters at the level of 6.5-7.0$\sigma$, depending on the choice of model, that cannot be explained by the overlap of the clusters. This excess component to the surface brightness is consistent with being emission from a filament with roughly 1.0 Mpc wide. The derived emission measure for the gas associated with the filament yields an average gas density of $3.7^{+1.0}_{-0.7} \times 10^{-5}$ cm$^{-3}$, corresponding roughly to 160 times the mean baryon density of the Universe. The Suzaku X-ray spectrum of the excess emission indicates that it is significantly colder ($1.4_{-0.5}^{+0.7}$ keV) than the cluster outskirts emission from the two clusters ($\sim$ 5 keV), statistically consistent with the temperature expected from the hottest and densest parts of the warm-hot intergalactic medium (WHIM). The geometry, density, and temperature are similar to those found from X-ray studies of the Abell 222/223 filament.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
